Prioritized League Reinforcement Learning for Large-Scale Heterogeneous Multiagent Systems

Large-scale heterogeneous multiagent systems feature various realistic factors in the real world, such as agents with diverse abilities and overall system cost. In comparison to homogeneous systems, heterogeneous systems offer significant practical advantages. Nonetheless, they also present challenges for multiagent reinforcement learning, including addressing the non-stationary problem and managing an imbalanced number of agents with different types. We propose a Prioritized Heterogeneous League Reinforcement Learning (PHLRL) method to address large-scale heterogeneous cooperation problems. PHLRL maintains a record of various policies that agents have explored during their training and establishes a heterogeneous league consisting of diverse policies to aid in future policy optimization. Furthermore, we design a prioritized policy gradient approach to compensate for the gap caused by differences in the number of different types of agents. Next, we use Unreal Engine to design a large-scale heterogeneous cooperation benchmark named Large-Scale Multiagent Operation (LSMO), which is a complex two-team competition scenario that requires collaboration from both ground and airborne agents. We use experiments to show that PHLRL outperforms state-of-the-art methods, including QTRAN and QPLEX in LSMO.

==> INSTALL.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> gamePaperRec.txt <==
Qmix的效果差，最高40%左右  			/home/hmp/MultiServerMission/2023-08-23-16-03-46-games-102vs102-qmix

MAPPO基线，8w ep胜率低于MAHET-woLRA 		/home/hmp/MultiServerMission/2023-08-23-09-53-02-games-102vs102-no-hyper/src

MAHET-woLRA在8w明显胜率高于 		 	/home/hmp/MultiServerMission/2023-08-24-16-07-32-games-102vs102-no-hyper-hete/src

==> texnew/errors.txt <==
定冠词
三单

ignore punctuation

==> texnew/ref.txt <==
Calvo, J.A. and Dusparic, I. (2018). Heterogeneous multiagent deep reinforcement learning for traffic lights control. In AICS, 2-13.
Deka, A. and Sycara, K. (2021). Natural emergence of heterogeneous strategies in artificially intelligent competitive teams. In International Conference on Swarm Intelligence, 13-25. Springer.
Fard, E. and Selmic, R.R. (2022). Time-delayed data transmission in heterogeneous multi-agent deep reinforcement learning system. In 2022 30th Mediterranean Conference on Control and Automation (MED), 636-642. IEEE.
Fu, Q., Qiu, T., Yi, J., Pu, Z., Ai, X., and Yuan, W. (2022a). Solving the diffusion of responsibility problem in multiagent reinforcement learning with a policy resonance approach. arXiv preprint arXiv:2208.07753.
Fu, Q., Qiu, T., Yi, J., Pu, Z., and Wu, S. (2022b). Concentration network for reinforcement learning of large-scale multi-agent systems. Proceedings of the AAAI Conference on Artificial Intelligence, 36(9), 9341-9349. doi:10.1609/aaai.v36i9.21165.
Ha, D., Dai, A., and Le, Q.V. (2016). Hypernetworks. arXiv preprint arXiv:1609.09106.
Han, L., Xiong, J., Sun, P., Sun, X., Fang, M., Guo, Q., Chen, Q., Shi, T., Yu, H., Wu, X., et al. (2020).
Tstarbot-x: An open-sourced and comprehensive study for efficient league training in starcraft ii full game. arXiv preprint arXiv:2011.13729.
Hernandez-Leal, P., Kaisers, M., Baarslag, T., and De Cote, E.M. (2017). A survey of learning in multiagent environments: Dealing with non-stationarity. arXiv preprint arXiv:1707.09183.
Hu, J., Jiang, S., Harding, S.A., Wu, H., and wei Liao, S. (2021). Rethinking the implementation tricks and monotonicity constraint in cooperative multi-agent reinforcement learning.
Konda, V.R. and Tsitsiklis, J.N. (2000). Actor-critic algorithms. In Advances in Neural Information Processing Systems, 1008-1014.
Kr¨ose, B.J.A. (1995). Learning from delayed rewards. Robotics Auton. Syst., 15(4), 233-235. doi:10.1016/0921-8890(95)00026-C.
Lillicrap, T.P., Hunt, J.J., Pritzel, A., Heess, N., Erez, T., Tassa, Y., Silver, D., and Wierstra, D. (2015). Continuous control with deep reinforcement learning. arXiv preprint arXiv:1509.02971.
Lowe, R., Wu, Y., Tamar, A., Harb, J., Abbeel, P., and Mordatch, I. (2017). Multi-agent actor-critic for mixed cooperative-competitive environments. arXiv preprint arXiv:1706.02275, 6382-6393.
Oliehoek, F.A. and Amato, C. (2016). A concise introduction to decentralized POMDPs. Springer. 
Rashid, T., Farquhar, G., Peng, B., and Whiteson, S. (2020). Weighted qmix: Expanding monotonic value function factorisation. arXiv e-prints, arXiv-2006.
Rashid, T., Samvelyan, M., Schroeder, C., Farquhar, G., Foerster, J., and Whiteson, S. (2018). Qmix: Monotonic value function factorisation for deep multi-agent reinforcement learning. In International Conference on
Machine Learning, 4295-4304. PMLR. Samvelyan, M., Rashid, T., De Witt, C.S., Farquhar, G., Nardelli, N., Rudner, T.G., Hung, C.M., Torr, P.H., Foerster, J., and Whiteson, S. (2019). The starcraft multi-agent challenge. arXiv preprint arXiv:1902.04043, 2186-2188.
Sunehag, P., Lever, G., Gruslys, A., Czarnecki, W.M., Zambaldi, V., Jaderberg, M., Lanctot, M., Sonnerat, N., Leibo, J.Z., Tuyls, K., et al. (2017). Valuedecomposition networks for cooperative multi-agent learning. arXiv preprint arXiv:1706.05296.
Vinyals, O., Babuschkin, I., Czarnecki, W.M., Mathieu, M., Dudzik, A., Chung, J., Choi, D.H., Powell, R., Ewalds, T., Georgiev, P., et al. (2019). Grandmaster level in starcraft ii using multi-agent reinforcement learning. Nature, 575(7782), 350-354.
Ye, D., Liu, Z., Sun, M., Shi, B., Zhao, P., Wu, H., Yu, H., Yang, S., Wu, X., Guo, Q., et al. (2020). Mastering complex control in moba games with deep reinforcement learning. In Proceedings of the AAAI Conference on Artificial Intelligence, volume 34, 6672-6679.
Zhao, X., Zong, Q., Tian, B., Zhang, B., and You, M. (2019). Fast task allocation for heterogeneous unmanned aerial vehicles through reinforcement learning. Aerospace Science and Technology, 92, 588-594. doi:10.1016/j.ast.2019.06.024. 
Zheng, L., Yang, J., Cai, H., Zhou, M., Zhang, W., Wang, J., and Yu, Y. (2018). Magent: A many-agent reinforcement learning platform for artificial collective intelligence. In Proceedings of the AAAI Conference on Artificial Intelligence, volume 32.
